Improved YOLOv12 with LLM-Generated Synthetic Data for Enhanced Apple Detection and Benchmarking Against YOLOv11 and YOLOv10

This study evaluated the performance of the YOLOv12 object detection model, and compared against the performances YOLOv11 and YOLOv10 for apple detection in commercial orchards based on the model training completed entirely on synthetic images generated by Large Language Models (LLMs). The YOLOv12n configuration achieved the highest precision at 0.916, the highest recall at 0.969, and the highest mean Average Precision (mAP@50) at 0.978. In comparison, the YOLOv11 series was led by YOLO11x, which achieved the highest precision at 0.857, recall at 0.85, and mAP@50 at 0.91. For the YOLOv10 series, YOLOv10b and YOLOv10l both achieved the highest precision at 0.85, with YOLOv10n achieving the highest recall at 0.8 and mAP@50 at 0.89. These findings demonstrated that YOLOv12, when trained on realistic LLM-generated datasets surpassed its predecessors in key performance metrics. The technique also offered a cost-effective solution by reducing the need for extensive manual data collection in the agricultural field. In addition, this study compared the computational efficiency of all versions of YOLOv12, v11 and v10, where YOLOv11n reported the lowest inference time at 4.7 ms, compared to YOLOv12n's 5.6 ms and YOLOv10n's 5.9 ms. Although YOLOv12 is new and more accurate than YOLOv11, and YOLOv10, YOLO11n still stays the fastest YOLO model among YOLOv10, YOLOv11 and YOLOv12 series of models. (Index: YOLOv12, YOLOv11, YOLOv10, YOLOv13, YOLOv14, YOLOv15, YOLOE, YOLO Object detection)

==> README.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 
